Attack-Resilient H2, H-infinity, and L1 State Estimator

This paper considers the secure state estimation problem for noisy systems in the presence of sparse sensor integrity attacks. We show a fundamental limitation: that is, 2r-detectability is necessary for achieving bounded estimation errors, where r is the number of attacks. This condition is weaker than the 2r-observability condition typically assumed in the literature. Conversely, we propose a real-time state estimator that achieves the fundamental limitation. The proposed state estimator is inspired by robust control and FDI: that is, it consists of local Luenberger estimators, local residual detectors, and a global fusion process. We show its performance guarantees for H2, H-infinity, and L1 systems. Finally, numerical examples show that it has relatively low estimation errors among existing algorithms and average computation time for systems with a sufficiently small number of compromised sensors.

==> sin.tikz <==
% This file was created by matlab2tikz v0.5.0 running on MATLAB 8.3.
%Copyright (c) 2008--2014, Nico Schlömer <nico.schloemer@gmail.com>
%All rights reserved.
%Minimal pgfplots version: 1.3
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\begin{tikzpicture}

\begin{axis}[%
width=0.95092\figurewidth,
height=\figureheight,
at={(0\figurewidth,0\figureheight)},
scale only axis,
separate axis lines,
every outer x axis line/.append style={black},
every x tick label/.append style={font=\color{black}},
xmin=0,
xmax=3,
every outer y axis line/.append style={black},
every y tick label/.append style={font=\color{black}},
ymin=0,
ymax=1
]
\addplot [color=blue,solid,forget plot]
  table[row sep=crcr]{%
0	0\\
0.01	0.00999983333416666\\
0.02	0.0199986666933331\\
0.03	0.0299955002024957\\
0.04	0.0399893341866342\\
0.05	0.0499791692706783\\
0.06	0.0599640064794446\\
0.07	0.0699428473375328\\
0.08	0.0799146939691727\\
0.09	0.089878549198011\\
0.1	0.0998334166468282\\
0.11	0.109778300837175\\
0.12	0.119712207288919\\
0.13	0.129634142619695\\
0.14	0.139543114644236\\
0.15	0.149438132473599\\
0.16	0.159318206614246\\
0.17	0.169182349066996\\
0.18	0.179029573425824\\
0.19	0.188858894976501\\
0.2	0.198669330795061\\
0.21	0.2084598998461\\
0.22	0.218229623080869\\
0.23	0.227977523535188\\
0.24	0.237702626427135\\
0.25	0.247403959254523\\
0.26	0.257080551892155\\
0.27	0.266731436688831\\
0.28	0.276355648564114\\
0.29	0.285952225104836\\
0.3	0.29552020666134\\
0.31	0.305058636443444\\
0.32	0.314566560616118\\
0.33	0.324043028394868\\
0.34	0.333487092140814\\
0.35	0.342897807455451\\
0.36	0.35227423327509\\
0.37	0.361615431964962\\
0.38	0.370920469412983\\
0.39	0.380188415123161\\
0.4	0.389418342308651\\
0.41	0.398609327984423\\
0.42	0.40776045305957\\
0.43	0.416870802429211\\
0.44	0.425939465066\\
0.45	0.43496553411123\\
0.46	0.44394810696552\\
0.47	0.452886285379068\\
0.48	0.461779175541483\\
0.49	0.470625888171158\\
0.5	0.479425538604203\\
0.51	0.488177246882908\\
0.52	0.496880137843737\\
0.53	0.505533341204847\\
0.54	0.514135991653113\\
0.55	0.522687228930659\\
0.56	0.531186197920883\\
0.57	0.539632048733969\\
0.58	0.548023936791874\\
0.59	0.556361022912784\\
0.6	0.564642473395035\\
0.61	0.572867460100481\\
0.62	0.581035160537305\\
0.63	0.58914475794227\\
0.64	0.597195441362392\\
0.65	0.60518640573604\\
0.66	0.613116851973434\\
0.67	0.62098598703656\\
0.68	0.628793024018469\\
0.69	0.636537182221968\\
0.7	0.644217687237691\\
0.71	0.651833771021537\\
0.72	0.659384671971473\\
0.73	0.666869635003698\\
0.74	0.674287911628145\\
0.75	0.681638760023334\\
0.76	0.688921445110551\\
0.77	0.696135238627357\\
0.78	0.70327941920041\\
0.79	0.710353272417608\\
0.8	0.717356090899523\\
0.81	0.724287174370143\\
0.82	0.731145829726896\\
0.83	0.737931371109963\\
0.84	0.744643119970859\\
0.85	0.751280405140293\\
0.86	0.757842562895277\\
0.87	0.764328937025505\\
0.88	0.770738878898969\\
0.89	0.777071747526824\\
0.9	0.783326909627483\\
0.91	0.78950373968995\\
0.92	0.795601620036366\\
0.93	0.801619940883777\\
0.94	0.807558100405114\\
0.95	0.813415504789374\\
0.96	0.819191568300998\\
0.97	0.82488571333845\\
0.98	0.83049737049197\\
0.99	0.836025978600521\\
1	0.841470984807897\\
1.01	0.846831844618015\\
1.02	0.852108021949363\\
1.03	0.857298989188603\\
1.04	0.862404227243338\\
1.05	0.867423225594017\\
1.06	0.872355482344986\\
1.07	0.877200504274682\\
1.08	0.881957806884948\\
1.09	0.886626914449487\\
1.1	0.891207360061435\\
1.11	0.895698685680048\\
1.12	0.900100442176505\\
1.13	0.904412189378826\\
1.14	0.908633496115883\\
1.15	0.912763940260521\\
1.16	0.916803108771767\\
1.17	0.920750597736136\\
1.18	0.92460601240802\\
1.19	0.928368967249167\\
1.2	0.932039085967226\\
1.21	0.935616001553386\\
1.22	0.939099356319068\\
1.23	0.942488801931697\\
1.24	0.945783999449539\\
1.25	0.948984619355586\\
1.26	0.952090341590516\\
1.27	0.955100855584692\\
1.28	0.958015860289225\\
1.29	0.960835064206073\\
1.3	0.963558185417193\\
1.31	0.966184951612734\\
1.32	0.968715100118265\\
1.33	0.971148377921045\\
1.34	0.973484541695319\\
1.35	0.975723357826659\\
1.36	0.977864602435316\\
1.37	0.979908061398614\\
1.38	0.98185353037236\\
1.39	0.983700814811277\\
1.4	0.98544972998846\\
1.41	0.98710010101385\\
1.42	0.98865176285172\\
1.43	0.990104560337178\\
1.44	0.991458348191686\\
1.45	0.992712991037588\\
1.46	0.993868363411645\\
1.47	0.994924349777581\\
1.48	0.99588084453764\\
1.49	0.996737752043143\\
1.5	0.997494986604054\\
1.51	0.998152472497548\\
1.52	0.998710143975583\\
1.53	0.999167945271476\\
1.54	0.999525830605479\\
1.55	0.999783764189357\\
1.56	0.999941720229966\\
1.57	0.999999682931835\\
1.58	0.99995764649874\\
1.59	0.999815615134291\\
1.6	0.999573603041505\\
1.61	0.999231634421391\\
1.62	0.998789743470524\\
1.63	0.998247974377632\\
1.64	0.997606381319174\\
1.65	0.996865028453919\\
1.66	0.996023989916537\\
1.67	0.99508334981018\\
1.68	0.994043202198076\\
1.69	0.992903651094118\\
1.7	0.991664810452469\\
1.71	0.990326804156158\\
1.72	0.988889766004701\\
1.73	0.987353839700716\\
1.74	0.985719178835553\\
1.75	0.983985946873937\\
1.76	0.982154317137618\\
1.77	0.980224472788045\\
1.78	0.978196606808045\\
1.79	0.976070921982524\\
1.8	0.973847630878195\\
1.81	0.971526955822315\\
1.82	0.969109128880456\\
1.83	0.966594391833298\\
1.84	0.963982996152448\\
1.85	0.9612752029753\\
1.86	0.958471283078914\\
1.87	0.955571516852944\\
1.88	0.952576194271595\\
1.89	0.94948561486463\\
1.9	0.946300087687414\\
1.91	0.943019931290011\\
1.92	0.939645473685325\\
1.93	0.936177052316306\\
1.94	0.9326150140222\\
1.95	0.928959715003869\\
1.96	0.925211520788168\\
1.97	0.921370806191395\\
1.98	0.91743795528181\\
1.99	0.913413361341225\\
2	0.909297426825682\\
2.01	0.905090563325201\\
2.02	0.900793191522627\\
2.03	0.89640574115156\\
2.04	0.89192865095338\\
2.05	0.887362368633375\\
2.06	0.882707350815974\\
2.07	0.877964062999078\\
2.08	0.873132979507516\\
2.09	0.868214583445613\\
2.1	0.863209366648874\\
2.11	0.858117829634809\\
2.12	0.852940481552876\\
2.13	0.84767784013357\\
2.14	0.842330431636646\\
2.15	0.836898790798498\\
2.16	0.831383460778683\\
2.17	0.825784993105608\\
2.18	0.820103947621374\\
2.19	0.814340892425796\\
2.2	0.80849640381959\\
2.21	0.802571066246747\\
2.22	0.796565472236087\\
2.23	0.790480222342005\\
2.24	0.78431592508442\\
2.25	0.778073196887921\\
2.26	0.771752662020126\\
2.27	0.765354952529254\\
2.28	0.758880708180922\\
2.29	0.752330576394171\\
2.3	0.74570521217672\\
2.31	0.739005278059471\\
2.32	0.732231444030251\\
2.33	0.72538438746682\\
2.34	0.718464793069126\\
2.35	0.711473352790844\\
2.36	0.704410765770176\\
2.37	0.697277738259938\\
2.38	0.690074983556936\\
2.39	0.68280322193064\\
2.4	0.675463180551151\\
2.41	0.668055593416491\\
2.42	0.660581201279201\\
2.43	0.653040751572265\\
2.44	0.645434998334371\\
2.45	0.637764702134504\\
2.46	0.630030629995892\\
2.47	0.622233555319305\\
2.48	0.614374257805712\\
2.49	0.606453523378315\\
2.5	0.598472144103956\\
2.51	0.590430918113913\\
2.52	0.582330649524082\\
2.53	0.574172148354573\\
2.54	0.565956230448703\\
2.55	0.557683717391417\\
2.56	0.549355436427127\\
2.57	0.540972220376989\\
2.58	0.532534907555621\\
2.59	0.524044341687276\\
2.6	0.515501371821464\\
2.61	0.506906852248053\\
2.62	0.498261642411839\\
2.63	0.4895666068266\\
2.64	0.480822614988648\\
2.65	0.472030541289883\\
2.66	0.463191264930345\\
2.67	0.454305669830306\\
2.68	0.445374644541871\\
2.69	0.436399082160126\\
2.7	0.42737988023383\\
2.71	0.418317940675659\\
2.72	0.409214169672018\\
2.73	0.40006947759242\\
2.74	0.390884778898452\\
2.75	0.381660992052332\\
2.76	0.372399039425056\\
2.77	0.363099847204168\\
2.78	0.353764345301143\\
2.79	0.34439346725839\\
2.8	0.334988150155905\\
2.81	0.32554933451756\\
2.82	0.316077964217054\\
2.83	0.306574986383523\\
2.84	0.297041351306832\\
2.85	0.287478012342544\\
2.86	0.277885925816587\\
2.87	0.268266050929618\\
2.88	0.258619349661111\\
2.89	0.248946786673153\\
2.9	0.239249329213982\\
2.91	0.229527947021264\\
2.92	0.219783612225117\\
2.93	0.210017299250899\\
2.94	0.200229984721771\\
2.95	0.190422647361027\\
2.96	0.180596267894233\\
2.97	0.170751828951145\\
2.98	0.160890314967456\\
2.99	0.151012712086344\\
3	0.141120008059867\\
};
\end{axis}
\end{tikzpicture}%
